Loci of Poncelet Triangles in the General Closure Case

We analyze loci of triangle centers over variants of two-well known triangle porisms: the bicentric and confocal families. Specifically, we evoke the general version of Poncelet's closure theorem whereby individual sides can be made tangent to separate in-pencil caustics. We show that despite the more complicated dynamic geometry, the locus of certain triangle centers and associated points remain conics and/or circles.

==> 000_revision_log.txt <==
comments by first referee:

<done> Page 1: What do you mean under „1d family" ? Can you explain it?

<done> Page 5, 2 row below: Instead contributed Alexey write contributed by Alexey. 

<done> Page 6, 3 row below: Instead PEO' write PFO'.

<done> Page 7: Draw the locus of X_1 (circle) to the Figure 5. It will help in understanding the homothety which sends C to the locus of X_1 in the proof of the Theorem 2.

<done> Page 7, 4 row below: Instead family family write family.
Page 23 last row: Add the final relation which is missing.

Additional comments by the Editor in Chief:

<done> page 1, line 37: Replace the typographically incorrect ellipsis "..." with "\ldots"; page 1, footnote: The address of Boris Odehnal appears to be incomplete; page 5, line 14: Replace "..." with "\ldots"; page 5, line 15: Replace "..." with "\ldots,". (Note the comma, which is missing.)

<done> page 8, line 37: Delete repeated word from "family family".

<done>page 8, line 56: Delete the blank space appearing in "that :".

<done> page 8, line 58: Delete repeated word from "family family".

<done> page 11, line 32: "Mittenpunk" should be "mittenpunkt"; page 12, line 37: "Mittenpunkt" should be "mittenpunkt" (see page 3, line 40.)

<done>page 15, line 31: Replace "corollary belows" with "corollaries below".

<done> page 20, line 57: Replace "genereous" with "generous".

